When the Score Becomes the Target: Rethinking Metric Validity in Autonomous Driving

Driving benchmark scores are increasingly used not only for evaluation but also as optimization targets. This raises a fundamental question: do score gains remain reliable evidence of driving improvement once the score itself is optimized? We address this question by examining how the scoring process responds to changes in driving behavior and whether the resulting gains persist under repeated execution and replanning. We decompose the process into execution, measurement, subscore mapping, and aggregation. Controlled interventions reveal substantial behavioral changes that receive little score response because distinctions are omitted, thresholded, or attenuated between requested and executed motion. Closed-loop comparisons further show that optimization gains can reverse when the execution interface changes, demonstrating their dependence on how requests are executed and returned as feedback. Together, these findings connect the behavioral distinctions preserved by a metric to the conditions under which its gains transfer. Metric validity under optimization therefore requires examining both what the scoring process measures and how the optimized behavior is executed.

==> figs/fig_closedloop_means_data.json <==
{
  "bootstrap_resamples": 5000,
  "seed": 20260925,
  "bootstrap_unit": "matched scene; joint resampling of OL and NR CL deltas",
  "ellipse": "95% normal-approximation joint mean region from paired-bootstrap covariance; chi2 df=2 quantile 5.991464547",
  "axis_units": "raw PDMS difference; no normalization",
  "colors": "Copied exactly from existing fig_closedloop.pdf vector fills",
  "records": [
    {
      "method": "ReCogDrive-2B",
      "n": 286,
      "color": "#c94f3d",
      "mean": [
        0.09388084461601931,
        -0.29609706293706284
      ],
      "bootstrap_covariance": [
        [
          0.000496355825534068,
          7.589508911535838e-05
        ],
        [
          7.589508911535838e-05,
          0.0008303694111338928
        ]
      ],
      "marginal_95ci": [
        [
          0.0499783972457611,
          -0.35171471678321664
        ],
        [
          0.13724945869298635,
          -0.23875238024475529
        ]
      ]
    },
    {
      "method": "ReCogDrive-8B",
      "n": 286,
      "color": "#e0862b",
      "mean": [
        0.05724227675542245,
        -0.20744601398601387
      ],
      "bootstrap_covariance": [
        [
          0.0004920211131121122,
          -4.983241395720805e-05
        ],
        [
          -4.983241395720805e-05,
          0.0009669099577804865
        ]
      ],
      "marginal_95ci": [
        [
          0.013360273057253035,
          -0.26860064860139843
        ],
        [
          0.100132980134516,
          -0.14640274562937058
        ]
      ]
    },
    {
      "method": "Qwen-Drive",
      "n": 287,
      "color": "#8c5ab0",
      "mean": [
        0.04988816338500797,
        -0.38031358885017424
      ],
      "bootstrap_covariance": [
        [
          0.00029501045353284123,
          5.041793525662467e-05
        ],
        [
          5.041793525662467e-05,
          0.0009980241169018859
        ]
      ],
      "marginal_95ci": [
        [
          0.01670693105125075,
          -0.44266310104529616
        ],
        [
          0.08420199463771477,
          -0.3181272299651572
        ]
      ]
    },
    {
      "method": "NoRD",
      "n": 288,
      "color": "#2a78d6",
      "mean": [
        0.15916445766822251,
        0.08688322916666665
      ],
      "bootstrap_covariance": [
        [
          0.0008330958503495054,
          0.0002109587267081329
        ],
        [
          0.0002109587267081329,
          0.00105328399718298
        ]
      ],
      "marginal_95ci": [
        [
          0.10328506698562032,
          0.02366160329861112
        ],
        [
          0.21522427150078316,
          0.14975394357638883
        ]
      ]
    },
    {
      "method": "TOAD",
      "n": 288,
      "color": "#1b7f79",
      "mean": [
        -0.006836938023265456,
        0.0944746875
      ],
      "bootstrap_covariance": [
        [
          4.308763113504147e-05,
          3.6423870635295504e-06
        ],
        [
          3.6423870635295504e-06,
          0.0004927273947279452
        ]
      ],
      "marginal_95ci": [
        [
          -0.020338345753343357,
          0.052132740451388875
        ],
        [
          0.005730161291416227,
          0.13852551041666664
        ]
      ]
    }
  ],
  "source_hashes": {
    "logs/phase12/v1_pdms_rows_recogdrive_2b_il_f288.csv": "40cfeaa13be77c11c457234e75710e5fb933070c5aa0b74366fa45c310d4c700",
    "logs/phase12/v1_pdms_rows_recogdrive_2b_rl_f288.csv": "bbfeb24d1780d16849b0725ffed2d489a9cc9de6b0b78d6b050111e9fac39513",
    "data/closed_loop_exps/cl_recogdrive_2b_il_286/navtest_failures_NR/WE_output/openscene_format/all_scenes_pdm_averages_NR.csv": "c51d8b988ee898125fad78829b029bbf842bc7ae14f8e3e0460810edf8d2369c",
    "data/closed_loop_exps/cl_recogdrive_2b_rl_286/navtest_failures_NR/WE_output/openscene_format/all_scenes_pdm_averages_NR.csv": "992b81b05bc1f70a9ec5826cd44fd432845a89683101cafbd1dfbb0c60fe9704",
    "logs/phase12/v1_pdms_rows_recogdrive_8b_il_f288.csv": "71577093dbdef92b2f10061163eb9f6712b8e03e249fe104ad9ed47ac1a67b2f",
    "logs/phase12/v1_pdms_rows_recogdrive_8b_rl_f288.csv": "f8f3c81f9cc0fdbe0776b2d90a6a8f9c1d26d0f720eab98f3a000f824ba477bc",
    "data/closed_loop_exps/cl_recogdrive_8b_il_286/navtest_failures_NR/WE_output/openscene_format/all_scenes_pdm_averages_NR.csv": "052b72ea2764f933e33f6dc7c9d102bd5a0d0c9d41a31829763eec04dd6e763d",
    "data/closed_loop_exps/cl_recogdrive_8b_rl_286/navtest_failures_NR/WE_output/openscene_format/all_scenes_pdm_averages_NR.csv": "8ccf2056f54b42f934b667b26f0b1035c3fbc8236334b0719c28c0d4c4292904",
    "logs/phase14/v1_pdms_rows_qwendrive_sft_reason_2hz_f288.csv": "793de916e574630e9669eb9c5c3158f292401d6bb3a8dcacead339f087896a2a",
    "logs/phase14/v1_pdms_rows_qwendrive_rl_reason_2hz_f288.csv": "efcd75f0df0a56f9462bcd7a00b2319f16f5afc969ca2231c32d30117257f663",
    "data/closed_loop_exps/cl_qwendrive_sft_reason/navtest_failures_NR/WE_output/openscene_format/all_scenes_pdm_averages_NR.csv": "154d60a4bf57c20fb33da74da8b329a57bb6369e11e54d29483672fac51fbcf7",
    "data/closed_loop_exps/cl_qwendrive_rl_reason/navtest_failures_NR/WE_output/openscene_format/all_scenes_pdm_averages_NR.csv": "e27473c4a27c490438b76d3ac7cb05d2f9a08cce3c6de5b27d6b05a5cbbb172f",
    "logs/phase12/v1_pdms_rows_nord_base_f288.csv": "a9c7cb031d4a2475fa323c31d01d07451f12d5765ce2a73926fb5c7b7369afe5",
    "logs/phase12/v1_pdms_rows_nord_rl_f288.csv": "1a6348b49e805404f5ba82f9da35ddccd1650ae2acff1a136cf3a6e1bec540ff",
    "data/closed_loop_exps/cl_nord_base/navtest_failures_NR/WE_output/openscene_format/all_scenes_pdm_averages_NR.csv": "82a59fff5b371da616f7fc1ab8e8f5f6adab8cc27afec608191fb17604451a6d",
    "data/closed_loop_exps/cl_nord_rl/navtest_failures_NR/WE_output/openscene_format/all_scenes_pdm_averages_NR.csv": "ccc7d8a2d8951603c90791cc1e9561ae56f8b372f6b27ed851e23038168ab41e",
    "logs/phase12/v1_pdms_rows_toad_toad_nav1_bouquet_frozen_f288.csv": "94a3299aa0c6b2c2d578bbdf3f15b36a22e1d86a27daa48a29b6d0f77543205b",
    "logs/phase12/v1_pdms_rows_toad_toad_nav1_bouquet_cem_f288.csv": "c0ae419ce11ed58915ffabb60da2562a73ebcb2f52ef263503989322ee23f40e",
    "data/closed_loop_exps/cl_toad_frozen/navtest_failures_NR/WE_output/openscene_format/all_scenes_pdm_averages_NR.csv": "0999d05c99777353e8f8fde69eb94bd2d69cbd65bd3506dbe0c54b6e4dc13296",
    "data/closed_loop_exps/cl_toad_cem/navtest_failures_NR/WE_output/openscene_format/all_scenes_pdm_averages_NR.csv": "88f587b9b99662231931c66e84c4dc273caeca52a6f4aea952ed98ee21e193eb"
  }
}


==> figs/fig_qualitative_manifest.json <==
{
  "excluded_main_figure_token": "18492b6ce9905b13",
  "selection": "Illustrative selection: strictly higher v2 PDMS than both v1 and Human, all pass NC/DAC/TTC/comfort; visually inspect oscillatory geometry. Not a prevalence estimate.",
  "colors": {
    "v1": "#9EBF88",
    "v2": "#F86762",
    "human": "#8E9EA7"
  },
  "font": "Arial",
  "render_only": true,
  "scenes": [
    {
      "panel": "a",
      "token": "2cae5f08e11a5dbd",
      "log_name": "2021.08.16.14.23.37_veh-45_00015_00132",
      "values": {
        "v1": {
          "pdms": 0.9742574997919652,
          "smoothing_m": 0.09658976888897133
        },
        "v2": {
          "pdms": 0.9770019375363992,
          "smoothing_m": 1.9110745840011794
        },
        "human": {
          "pdms": 0.9620764592817217,
          "smoothing_m": 0.07909635848686267
        }
      },
      "camera_crop_pixels": [
        0,
        552.071298329208,
        1920,
        1080
      ],
      "bev_xlim": [
        34.733804576358516,
        -31.767337672671992
      ],
      "bev_ylim": [
        -3.0,
        34.30210304260254
      ],
      "sources": [
        {
          "path": "data/navsim_workspace/exp/phase9/official/dd_baseline/f288/2cae5f08e11a5dbd.npz",
          "sha256": "b6254d511344abecdc606d2446e9be5cfd9aacd69e4b638bce94e890f45f6cc8"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/official/ddv2_sel/f288/2cae5f08e11a5dbd.npz",
          "sha256": "6517c93e5dbef9724c4bfe2d70e44123e0164d9c5ab32a699f994e4defa46a3d"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/official/dd_baseline/f288/2cae5f08e11a5dbd.npz",
          "sha256": "b6254d511344abecdc606d2446e9be5cfd9aacd69e4b638bce94e890f45f6cc8"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/capture/dd_baseline/2cae5f08e11a5dbd.npz",
          "sha256": "6ce82a10dced385513133e2095702089071445a4ae196fca6a9d59fd0f481082"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/capture/ddv2_sel/2cae5f08e11a5dbd.npz",
          "sha256": "b7f52dde9c9fbf152c41bfb589757aaa825d7bf615345986f9326abf9c780113"
        }
      ]
    },
    {
      "panel": "b",
      "token": "b8d2227c06a351e4",
      "log_name": "2021.09.29.19.02.14_veh-28_00540_00917",
      "values": {
        "v1": {
          "pdms": 0.8369075579680804,
          "smoothing_m": 0.14145626381112575
        },
        "v2": {
          "pdms": 1.0,
          "smoothing_m": 0.9243718188854448
        },
        "human": {
          "pdms": 0.8477946096715923,
          "smoothing_m": 0.13224244080083633
        }
      },
      "camera_crop_pixels": [
        0,
        552.0712983292075,
        1920,
        1080
      ],
      "bev_xlim": [
        20.49583052946427,
        -20.61146166278222
      ],
      "bev_ylim": [
        -3.0,
        20.058076858520508
      ],
      "sources": [
        {
          "path": "data/navsim_workspace/exp/phase9/official/dd_baseline/f288/b8d2227c06a351e4.npz",
          "sha256": "ed9db16af558632d4dfb0688837bea26179b47662786eaeaaba53176a04dd0bc"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/official/ddv2_sel/f288/b8d2227c06a351e4.npz",
          "sha256": "1b8bd1a770ab8847696318a366e1bdc205c96edb42c93295fa0503a5bc0f6724"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/official/dd_baseline/f288/b8d2227c06a351e4.npz",
          "sha256": "ed9db16af558632d4dfb0688837bea26179b47662786eaeaaba53176a04dd0bc"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/capture/dd_baseline/b8d2227c06a351e4.npz",
          "sha256": "5de033b3573d9efa864c2e84bcafbe2b4bf22460ee37133101e4368ae6d12245"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/capture/ddv2_sel/b8d2227c06a351e4.npz",
          "sha256": "bde2b5d718a67c74db9c01b996b7ca4488b858b8bb5c1721d424e24e2f20319a"
        }
      ]
    },
    {
      "panel": "c",
      "token": "1bc892186af15042",
      "log_name": "2021.10.06.08.16.17_veh-52_00181_00574",
      "values": {
        "v1": {
          "pdms": 0.9364608071086292,
          "smoothing_m": 0.04387428679386913
        },
        "v2": {
          "pdms": 1.0,
          "smoothing_m": 0.3583677057355198
        },
        "human": {
          "pdms": 0.9269476511160839,
          "smoothing_m": 0.033643657204768786
        }
      },
      "camera_crop_pixels": [
        0,
        552.071298329208,
        1920,
        1080
      ],
      "bev_xlim": [
        13.263632420352929,
        -17.60266554718398
      ],
      "bev_ylim": [
        -3.0,
        14.313654899597168
      ],
      "sources": [
        {
          "path": "data/navsim_workspace/exp/phase9/official/dd_baseline/f288/1bc892186af15042.npz",
          "sha256": "ac3a8f075fd79ee5bd6463948deaedc4489496b0f5159e19bb1ef7d6e863fcdc"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/official/ddv2_sel/f288/1bc892186af15042.npz",
          "sha256": "453f4b9b7b093a5be416a7bc348fbed2ef9e9bd1b9ae3241dd17113aea24f357"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/official/dd_baseline/f288/1bc892186af15042.npz",
          "sha256": "ac3a8f075fd79ee5bd6463948deaedc4489496b0f5159e19bb1ef7d6e863fcdc"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/capture/dd_baseline/1bc892186af15042.npz",
          "sha256": "125bb0dab9886530091fba28313b8729df2eca1a84681d6f061e6e048b1cb448"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/capture/ddv2_sel/1bc892186af15042.npz",
          "sha256": "3fbd87e12a4bf2c5af532e1f7b379b9693a3e8f5edd9f04387617a99d920e293"
        }
      ]
    },
    {
      "panel": "d",
      "token": "02b68b9cc51f506a",
      "log_name": "2021.10.06.08.16.17_veh-52_01949_02501",
      "values": {
        "v1": {
          "pdms": 0.8705344535948479,
          "smoothing_m": 0.06445269699260019
        },
        "v2": {
          "pdms": 0.9016839593382503,
          "smoothing_m": 1.3944470684066277
        },
        "human": {
          "pdms": 0.8772583784666804,
          "smoothing_m": 0.0687858500899279
        }
      },
      "camera_crop_pixels": [
        0,
        552.071298329208,
        1920,
        1080
      ],
      "bev_xlim": [
        24.946902471008386,
        -21.87271486443528
      ],
      "bev_ylim": [
        -3.0,
        23.262258529663086
      ],
      "sources": [
        {
          "path": "data/navsim_workspace/exp/phase9/official/dd_baseline/f288/02b68b9cc51f506a.npz",
          "sha256": "0951bd7af2b9b48550ffe2ba7a16f0a7f97dab061adc6a5bb7fe28264e51b18c"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/official/ddv2_sel/f288/02b68b9cc51f506a.npz",
          "sha256": "fabc197eeaa698cc3cffc7053d089cfaf9f00b2b859be2cdcea769c9ecdb7435"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/official/dd_baseline/f288/02b68b9cc51f506a.npz",
          "sha256": "0951bd7af2b9b48550ffe2ba7a16f0a7f97dab061adc6a5bb7fe28264e51b18c"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/capture/dd_baseline/02b68b9cc51f506a.npz",
          "sha256": "873d410fd4daff5ceeef1eb5f98691df90cd12294f0d3a4f88e8ed1b6759677b"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/capture/ddv2_sel/02b68b9cc51f506a.npz",
          "sha256": "6a8225a31ae1b244299a5ee82f7e69209d59339463c3c86faa075cf2f15b79ea"
        }
      ]
    },
    {
      "panel": "e",
      "token": "9b0a5826d2d357d8",
      "log_name": "2021.10.06.08.16.17_veh-52_00922_01296",
      "values": {
        "v1": {
          "pdms": 0.8935831645608442,
          "smoothing_m": 0.0913756666395982
        },
        "v2": {
          "pdms": 0.925834777300499,
          "smoothing_m": 1.8182678670187762
        },
        "human": {
          "pdms": 0.8853528390130334,
          "smoothing_m": 0.06217152852822058
        }
      },
      "camera_crop_pixels": [
        0,
        552.071298329208,
        1920,
        1080
      ],
      "bev_xlim": [
        34.23090197919154,
        -28.87439515469814
      ],
      "bev_ylim": [
        -3.0,
        32.39729118347168
      ],
      "sources": [
        {
          "path": "data/navsim_workspace/exp/phase9/official/dd_baseline/f288/9b0a5826d2d357d8.npz",
          "sha256": "d217d72d11237ab9bd2beb43ec866ac735b762b10acba0db114896bf7ced3533"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/official/ddv2_sel/f288/9b0a5826d2d357d8.npz",
          "sha256": "4750633d4c57d3787613715f78f82045dc03cd1671f7a935c7096452c45d5c56"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/official/dd_baseline/f288/9b0a5826d2d357d8.npz",
          "sha256": "d217d72d11237ab9bd2beb43ec866ac735b762b10acba0db114896bf7ced3533"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/capture/dd_baseline/9b0a5826d2d357d8.npz",
          "sha256": "56ba67d919a99a1bcca0f149c2d89115cf6c22b76ada7fb5569007528d5b192b"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/capture/ddv2_sel/9b0a5826d2d357d8.npz",
          "sha256": "cae9688e2895ce9307ce528298d65a248fd4c738e0d376385bbd803952c2415f"
        }
      ]
    },
    {
      "panel": "f",
      "token": "67debdeae60b5fa4",
      "log_name": "2021.10.06.07.26.10_veh-52_00953_01126",
      "values": {
        "v1": {
          "pdms": 0.9054094661775989,
          "smoothing_m": 0.0687804479531469
        },
        "v2": {
          "pdms": 0.9441534312789587,
          "smoothing_m": 1.7894574040968594
        },
        "human": {
          "pdms": 0.9069171234707273,
          "smoothing_m": 0.06311357343922293
        }
      },
      "camera_crop_pixels": [
        0,
        552.071298329208,
        1920,
        1080
      ],
      "bev_xlim": [
        34.02841433335856,
        -29.509562576309
      ],
      "bev_ylim": [
        -3.0,
        32.639991760253906
      ],
      "sources": [
        {
          "path": "data/navsim_workspace/exp/phase9/official/dd_baseline/f288/67debdeae60b5fa4.npz",
          "sha256": "62c1e8dde82c99acade5361a8fb0ec792b34c3ef6b13c5b0e444e886a6e91506"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/official/ddv2_sel/f288/67debdeae60b5fa4.npz",
          "sha256": "d262abf533b54041df30024972c3216f525318472b42c044b436ad0ba8f7879e"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/official/dd_baseline/f288/67debdeae60b5fa4.npz",
          "sha256": "62c1e8dde82c99acade5361a8fb0ec792b34c3ef6b13c5b0e444e886a6e91506"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/capture/dd_baseline/67debdeae60b5fa4.npz",
          "sha256": "018215e94b1f70e7f532c9cebf624ebf32c213dde0b12efd3e3bff176bf93866"
        },
        {
          "path": "data/navsim_workspace/exp/phase9/capture/ddv2_sel/67debdeae60b5fa4.npz",
          "sha256": "42e858afaddf11485a2a73c43e56bf0e498289f048354dfe22e5ff36726bbb3a"
        }
      ]
    }
  ],
  "source_code_sha256": "9ae3657a07191eb9a298ad63f04f04d66920f3d3b0af49f4e5c2e57254a758ea",
  "root_git_commit": "171df2ddad064f44a4d8e7cacd9c1bc92cf692f9",
  "drivor_commit": "f02665403df799c1b4ddd8b0d34e073f0555c13a",
  "command": [
    "/home/e2eadp/projects/goodharts/docs/paper/figure2_7_swap_20260925_012146/fig_qualitative_source.py",
    "--project-root",
    "/home/e2eadp/projects/goodharts",
    "--output-dir",
    "/home/e2eadp/projects/goodharts/docs/paper/figure2_7_swap_20260925_012146",
    "--tokens",
    "2cae5f08e11a5dbd",
    "b8d2227c06a351e4",
    "1bc892186af15042",
    "02b68b9cc51f506a",
    "9b0a5826d2d357d8",
    "67debdeae60b5fa4"
  ],
  "official_value_validation": [
    {
      "token": "2cae5f08e11a5dbd",
      "official": {
        "v1": {
          "pdms": 0.9742574997919652,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0,
          "smoothing_m": 0.09658976888897133
        },
        "v2": {
          "pdms": 0.9770019375363992,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0,
          "smoothing_m": 1.9110745840011794
        },
        "human": {
          "pdms": 0.9620764592817217,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0,
          "smoothing_m": 0.07909635848686267
        }
      }
    },
    {
      "token": "b8d2227c06a351e4",
      "official": {
        "v1": {
          "pdms": 0.8369075579680804,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0
        },
        "v2": {
          "pdms": 1.0,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0
        },
        "human": {
          "pdms": 0.8477946096715923,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0
        }
      }
    },
    {
      "token": "1bc892186af15042",
      "official": {
        "v1": {
          "pdms": 0.9364608071086292,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0
        },
        "v2": {
          "pdms": 1.0,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0
        },
        "human": {
          "pdms": 0.9269476511160839,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0
        }
      }
    },
    {
      "token": "02b68b9cc51f506a",
      "official": {
        "v1": {
          "pdms": 0.8705344535948479,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0
        },
        "v2": {
          "pdms": 0.9016839593382503,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0
        },
        "human": {
          "pdms": 0.8772583784666804,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0
        }
      }
    },
    {
      "token": "9b0a5826d2d357d8",
      "official": {
        "v1": {
          "pdms": 0.8935831645608442,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0
        },
        "v2": {
          "pdms": 0.925834777300499,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0
        },
        "human": {
          "pdms": 0.8853528390130334,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0
        }
      }
    },
    {
      "token": "67debdeae60b5fa4",
      "official": {
        "v1": {
          "pdms": 0.9054094661775989,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0
        },
        "v2": {
          "pdms": 0.9441534312789587,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0
        },
        "human": {
          "pdms": 0.9069171234707273,
          "nc": 1.0,
          "dac": 1.0,
          "ttc": 1.0,
          "comfort": 1.0
        }
      }
    }
  ],
  "design_sources": {
    "design_references": [
      "third_party/src/scientific-visualization-book/code/layout/complex-layout.py",
      "third_party/src/scientific-visualization-book/figures/layout/complex-layout.pdf",
      "third_party/src/matplotlib-cheatsheets/scripts/layouts.py",
      "third_party/src/matplotlib-cheatsheets/figures/layout-gridspec.pdf"
    ],
    "applied": "GridSpec aligned panels and compact aligned value strips; shared legend; ICLR width from tueplots; Arial and established green/red/grey palette.",
    "projection_helper_sha256": "cb64090f79926b544b4626c1751602f9cba97d6784fc859aa56ed97642453210",
    "official_score_validation": "official_values_check.json"
  },
  "paper_baseline": {
    "commit": "0c5466a5bc5e7d69be2c8e99d5b6b9ac55748967"
  },
  "unique_logs": 6,
  "root_dirty": true,
  "source_environment": "data/envs/recogdrive-cu128"
}


==> figs/fig_qualitative_selected_manifest.json <==
{
  "token": "18492b6ce9905b13",
  "values": {
    "v1": {
      "pdms": 0.874383793362698,
      "nc": 1.0,
      "dac": 1.0,
      "ttc": 1.0,
      "comfort": 1.0,
      "smoothing_m": 0.09371406244830512
    },
    "v2": {
      "pdms": 0.9786030245576779,
      "nc": 1.0,
      "dac": 1.0,
      "ttc": 1.0,
      "comfort": 1.0,
      "smoothing_m": 1.740832026641554
    },
    "human": {
      "pdms": 0.8783485313725404,
      "nc": 1.0,
      "dac": 1.0,
      "ttc": 1.0,
      "comfort": 1.0,
      "smoothing_m": 0.10087260782273778
    }
  },
  "sources": [
    {
      "path": "data/navsim_workspace/exp/phase9/official/dd_baseline/f288/18492b6ce9905b13.npz",
      "sha256": "a5c64be38166fd0bad2720c05b0ba1ac3b567ab77957d13092c89ea565d0d557"
    },
    {
      "path": "data/navsim_workspace/exp/phase9/capture/dd_baseline/18492b6ce9905b13.npz",
      "sha256": "25ec6e52ccfa63458c9a075799df3a700d76be638a6e0a99bcaa48c9cfba393b"
    },
    {
      "path": "data/navsim_workspace/exp/phase9/official/ddv2_sel/f288/18492b6ce9905b13.npz",
      "sha256": "19e8033293153537167f0ee2fd59c3bebebd314e0424292a81b9e04383909492"
    },
    {
      "path": "data/navsim_workspace/exp/phase9/capture/ddv2_sel/18492b6ce9905b13.npz",
      "sha256": "07a48b2aa3ca16292e9b7b35176186b199b74282687cf61343400f22cfaf5d99"
    },
    {
      "path": "data/navsim_workspace/exp/phase9/official/dd_baseline/f288/18492b6ce9905b13.npz",
      "sha256": "a5c64be38166fd0bad2720c05b0ba1ac3b567ab77957d13092c89ea565d0d557"
    },
    {
      "path": "data/navsim_workspace/exp/phase9/capture/dd_baseline/18492b6ce9905b13.npz",
      "sha256": "25ec6e52ccfa63458c9a075799df3a700d76be638a6e0a99bcaa48c9cfba393b"
    }
  ],
  "figure": 2,
  "render_only": true,
  "camera": "uncropped native aspect, cam_f0, history frame 3",
  "bev_xlim": [
    32,
    -32
  ],
  "bev_ylim": [
    -32,
    32
  ],
  "font": "Arial",
  "source": "fig_qualitative_selected_source.py",
  "source_sha256": "a8dd44659e0578ce8295d9ec6db29c447293324de329361eb923605593426d3e"
}

